The Capability of Code Review as a Communication Network

Background: Code review, a core practice in software engineering, has been widely studied as a collaborative process, with prior work suggesting it functions as a communication network. However, this theory remains untested, limiting its practical and theoretical significance. Objective: This study aims to (1) formalize the theory of code review as a communication network explicit and (2) empirically test its validity by quantifying how widely and how quickly information can spread in code review. Method: We replicate an in-silico experiment simulating information diffusion -- the spread of information among participants -- under best-case conditions across three open-source (Android, Visual Studio Code, React) and three closed-source code review systems (Microsoft, Spotify, Trivago) each modeled as communication network. By measuring the number of reachable participants and the minimal topological and temporal distances, we quantify how widely and how quickly information can spread through code review. Results: We demonstrate that code review can enable both wide and fast information diffusion, even at a large scale. However, this capacity varies: open-source code review spreads information faster, while closed-source review reaches more participants. Conclusion: Our findings reinforce and refine the theory, highlighting implications for measuring collaboration, generalizing open-source studies, and the role of AI in shaping future code review.

==> data/csv/bounds.csv <==
index,bounded,left-bounded,right-bounded,unbounded
Trivago,0.77887,0.108927,0.0896806,0.0225225
Spotify,0.86478,0.0704764,0.0611002,0.0036438
Microsoft,0.693653,0.209624,0.0591302,0.0375928
Android,0.628466,0.128612,0.187664,0.0552583
Vscode,0.822943,0.0523691,0.0822943,0.042394
React,0.620087,0.0873362,0.257642,0.0349345


==> data/csv/ranges.csv <==
index,Android,Visual Studio Code,React,Microsoft,Spotify,Trivago,os_min,os_max,cs_min,cs_max
0,0.187395,0.185185,0.234375,0.247608,0.120231,0.032967,0.185185,0.234375,0.032967,0.247608
0.01,0.199665,0.240741,0.234375,0.285368,0.138728,0.0659341,0.199665,0.240741,0.0659341,0.285368
0.02,0.217513,0.283951,0.234375,0.304099,0.146243,0.0906593,0.217513,0.283951,0.0906593,0.304099
0.03,0.231456,0.290123,0.234375,0.318222,0.148555,0.0961538,0.231456,0.290123,0.0961538,0.318222
0.04,0.234244,0.290123,0.234375,0.335121,0.149133,0.142857,0.234244,0.290123,0.142857,0.335121
0.05,0.237033,0.290123,0.25,0.344123,0.152601,0.142857,0.237033,0.290123,0.142857,0.344123
0.06,0.247072,0.290123,0.25,0.34946,0.15896,0.142857,0.247072,0.290123,0.142857,0.34946
0.07,0.255996,0.302469,0.25,0.357976,0.160116,0.142857,0.25,0.302469,0.142857,0.357976
0.08,0.257111,0.302469,0.265625,0.363016,0.161272,0.142857,0.257111,0.302469,0.142857,0.363016
0.09,0.257111,0.308642,0.265625,0.366547,0.16185,0.142857,0.257111,0.308642,0.142857,0.366547
0.1,0.2599,0.308642,0.265625,0.375387,0.163584,0.142857,0.2599,0.308642,0.142857,0.375387
0.11,0.2599,0.308642,0.265625,0.380966,0.164162,0.142857,0.2599,0.308642,0.142857,0.380966
0.12,0.263246,0.308642,0.265625,0.387085,0.166474,0.145604,0.263246,0.308642,0.145604,0.387085
0.13,0.26715,0.308642,0.265625,0.395467,0.168208,0.148352,0.265625,0.308642,0.148352,0.395467
0.14,0.268265,0.314815,0.265625,0.398917,0.17341,0.148352,0.265625,0.314815,0.148352,0.398917
0.15,0.273285,0.314815,0.265625,0.406867,0.176879,0.151099,0.265625,0.314815,0.151099,0.406867
0.16,0.273285,0.320988,0.28125,0.413282,0.176879,0.153846,0.273285,0.320988,0.153846,0.413282
0.17,0.273843,0.32716,0.28125,0.420155,0.177457,0.156593,0.273843,0.32716,0.156593,0.420155
0.18,0.2744,0.32716,0.28125,0.425869,0.177457,0.159341,0.2744,0.32716,0.159341,0.425869
0.19,0.277747,0.333333,0.296875,0.431663,0.177457,0.167582,0.277747,0.333333,0.167582,0.431663
0.2,0.278305,0.333333,0.296875,0.438779,0.177457,0.17033,0.278305,0.333333,0.17033,0.438779
0.21,0.287228,0.333333,0.296875,0.442606,0.179191,0.173077,0.287228,0.333333,0.173077,0.442606
0.22,0.295036,0.333333,0.296875,0.446325,0.181503,0.173077,0.295036,0.333333,0.173077,0.446325
0.23,0.297825,0.339506,0.296875,0.45088,0.181503,0.173077,0.296875,0.339506,0.173077,0.45088
0.24,0.297825,0.345679,0.296875,0.454465,0.183237,0.175824,0.296875,0.345679,0.175824,0.454465
0.25,0.302287,0.345679,0.296875,0.459505,0.184971,0.175824,0.296875,0.345679,0.175824,0.459505
0.26,0.307864,0.345679,0.296875,0.463332,0.184971,0.175824,0.296875,0.345679,0.175824,0.463332
0.27,0.310095,0.345679,0.3125,0.468749,0.184971,0.178571,0.310095,0.345679,0.178571,0.468749
0.28,0.319018,0.345679,0.3125,0.474733,0.186127,0.178571,0.3125,0.345679,0.178571,0.474733
0.29,0.329057,0.351852,0.3125,0.478721,0.186705,0.18956,0.3125,0.351852,0.186705,0.478721
0.3,0.333519,0.376543,0.328125,0.48643,0.187861,0.18956,0.328125,0.376543,0.187861,0.48643
0.31,0.33575,0.419753,0.34375,0.50066,0.190751,0.192308,0.33575,0.419753,0.190751,0.50066
0.32,0.339654,0.419753,0.34375,0.512034,0.191329,0.192308,0.339654,0.419753,0.191329,0.512034
0.33,0.341885,0.425926,0.359375,0.520578,0.192486,0.197802,0.341885,0.425926,0.192486,0.520578
0.34,0.346905,0.425926,0.375,0.529229,0.195376,0.200549,0.346905,0.425926,0.195376,0.529229
0.35,0.354713,0.438272,0.375,0.535321,0.19711,0.203297,0.354713,0.438272,0.19711,0.535321
0.36,0.361405,0.438272,0.390625,0.544296,0.19711,0.203297,0.361405,0.438272,0.19711,0.544296
0.37,0.37256,0.444444,0.390625,0.54947,0.197688,0.206044,0.37256,0.444444,0.197688,0.54947
0.38,0.376464,0.444444,0.40625,0.555481,0.197688,0.211538,0.376464,0.444444,0.197688,0.555481
0.39,0.387619,0.450617,0.421875,0.56203,0.204046,0.211538,0.387619,0.450617,0.204046,0.56203
0.4,0.393196,0.450617,0.421875,0.570951,0.206358,0.211538,0.393196,0.450617,0.206358,0.570951
0.41,0.398215,0.45679,0.421875,0.579872,0.210405,0.211538,0.398215,0.45679,0.210405,0.579872
0.42,0.402119,0.45679,0.421875,0.593591,0.212717,0.211538,0.402119,0.45679,0.211538,0.593591
0.43,0.412158,0.45679,0.421875,0.601811,0.217919,0.211538,0.412158,0.45679,0.211538,0.601811
0.44,0.42164,0.462963,0.421875,0.610274,0.220231,0.211538,0.42164,0.462963,0.211538,0.610274
0.45,0.427775,0.469136,0.421875,0.623858,0.221965,0.214286,0.421875,0.469136,0.214286,0.623858
0.46,0.433352,0.5,0.421875,0.64771,0.223121,0.217033,0.421875,0.5,0.217033,0.64771
0.47,0.445622,0.5,0.515625,0.659974,0.228902,0.217033,0.445622,0.515625,0.217033,0.659974
0.48,0.459007,0.506173,0.546875,0.667493,0.22948,0.217033,0.459007,0.546875,0.217033,0.667493
0.49,0.468489,0.512346,0.546875,0.679083,0.236994,0.217033,0.468489,0.546875,0.217033,0.679083
0.5,0.477412,0.518519,0.59375,0.689782,0.239884,0.21978,0.477412,0.59375,0.21978,0.689782
0.51,0.481316,0.524691,0.59375,0.711506,0.24104,0.21978,0.481316,0.59375,0.21978,0.711506
0.52,0.485778,0.555556,0.625,0.739186,0.248555,0.230769,0.485778,0.625,0.230769,0.739186
0.53,0.495259,0.561728,0.640625,0.745546,0.255491,0.233516,0.495259,0.640625,0.233516,0.745546
0.54,0.515895,0.58642,0.640625,0.762769,0.265896,0.247253,0.515895,0.640625,0.247253,0.762769
0.55,0.527607,0.598765,0.640625,0.776649,0.271676,0.258242,0.527607,0.640625,0.258242,0.776649
0.56,0.534858,0.617284,0.640625,0.793251,0.273988,0.258242,0.534858,0.640625,0.258242,0.793251
0.57,0.542108,0.617284,0.640625,0.799989,0.277457,0.258242,0.542108,0.640625,0.258242,0.799989
0.58,0.547128,0.617284,0.671875,0.818613,0.284393,0.258242,0.547128,0.671875,0.258242,0.818613
0.59,0.560513,0.641975,0.671875,0.847829,0.300578,0.258242,0.560513,0.671875,0.258242,0.847829
0.6,0.577803,0.641975,0.671875,0.869498,0.30578,0.258242,0.577803,0.671875,0.258242,0.869498
0.61,0.592861,0.641975,0.765625,0.892866,0.315029,0.258242,0.592861,0.765625,0.258242,0.892866
0.62,0.621863,0.641975,0.8125,0.911463,0.330636,0.263736,0.621863,0.8125,0.263736,0.911463
0.63,0.650307,0.654321,0.8125,0.932027,0.340462,0.263736,0.650307,0.8125,0.263736,0.932027
0.64,0.669269,0.691358,0.859375,0.948037,0.350867,0.285714,0.669269,0.859375,0.285714,0.948037
0.65,0.679308,0.709877,0.859375,0.974611,0.372832,0.296703,0.679308,0.859375,0.296703,0.974611
0.66,0.692136,0.728395,0.859375,0.986497,0.389017,0.296703,0.692136,0.859375,0.296703,0.986497
0.67,0.714445,0.740741,0.859375,0.995014,0.40289,0.299451,0.714445,0.859375,0.299451,0.995014
0.68,0.733408,0.765432,0.859375,0.997844,0.412717,0.307692,0.733408,0.859375,0.307692,0.997844
0.69,0.766871,0.783951,0.953125,0.999003,0.420231,0.362637,0.766871,0.953125,0.362637,0.999003
0.7,0.775795,0.944444,0.96875,0.999784,0.431792,0.370879,0.775795,0.96875,0.370879,0.999784
0.71,0.795315,0.975309,0.96875,1,0.459538,0.384615,0.795315,0.975309,0.384615,1
0.72,0.798661,1,1,,0.489017,0.395604,0.798661,1,0.395604,1
0.73,0.817066,,,,0.530058,0.508242,0.817066,1,0.508242,1
0.74,0.858896,,,,0.558382,0.513736,0.858896,1,0.513736,1
0.75,0.915784,,,,0.589595,0.565934,0.915784,1,0.565934,1
0.76,0.95092,,,,0.605202,0.601648,0.95092,1,0.601648,1
0.77,0.972672,,,,0.627746,0.604396,0.972672,1,0.604396,1
0.78,1,,,,0.642197,0.607143,1,1,0.607143,1
0.79,,,,,0.674566,0.629121,,1,0.629121,1
0.8,,,,,0.721965,0.662088,,1,0.662088,1
0.81,,,,,0.72948,0.68956,,1,0.68956,1
0.82,,,,,0.72948,0.804945,,1,0.72948,1
0.83,,,,,0.83815,0.815934,,1,0.815934,1
0.84,,,,,0.978613,0.815934,,1,0.815934,1
0.85,,,,,1,1,,1,1,1


==> data/csv/temporal_distances.csv <==
index,Android,Visual Studio Code,React,Microsoft,Spotify,Trivago
0,0.0117788,0.135387,0.168448,0.00136214,0.0110211,0.0812208
1,0.0142882,0.155303,0.186675,0.00169388,0.0133529,0.0998443
2,0.0165877,0.171686,0.201131,0.00200646,0.015625,0.110695
3,0.0187775,0.185519,0.208045,0.00229651,0.017873,0.121071
4,0.0208476,0.199843,0.218102,0.00257914,0.0199638,0.128698
5,0.0229421,0.213578,0.221245,0.00284952,0.0219161,0.136751
6,0.024826,0.22486,0.22313,0.00308188,0.0237279,0.142018
7,0.0265242,0.238301,0.232558,0.00325723,0.0251859,0.144657
8,0.0281479,0.251153,0.237586,0.00339898,0.0261534,0.145691
9,0.0297817,0.263416,0.239472,0.00353216,0.0268882,0.146044
10,0.0312026,0.270676,0.243243,0.00366971,0.0275427,0.146227
11,0.0326981,0.277053,0.249529,0.00374784,0.0281945,0.14664
12,0.034296,0.285882,0.252043,0.00376598,0.0287206,0.14675
13,0.0359857,0.296478,0.255814,0.0038172,0.0292027,0.147127
14,0.0376596,0.304326,0.264613,0.00388638,0.0296513,0.147431
15,0.0397741,0.314039,0.264613,0.00397218,0.0301764,0.148526
16,0.0419245,0.325223,0.267756,0.0040877,0.0310597,0.150788
17,0.044181,0.334053,0.274041,0.00425025,0.032367,0.155617
18,0.0466732,0.341999,0.277813,0.00448153,0.0341966,0.159911
19,0.0492342,0.353478,0.281584,0.00476377,0.0359704,0.165276
20,0.0520553,0.364564,0.284727,0.00509799,0.0382012,0.170847
21,0.0553242,0.375159,0.285984,0.00549426,0.0408622,0.177197
22,0.0592732,0.384283,0.287241,0.00597695,0.0440649,0.183875
23,0.0630466,0.396645,0.293526,0.00666639,0.0479244,0.192147
24,0.066939,0.408319,0.29604,0.00744406,0.0519341,0.200479
25,0.0706973,0.418719,0.297926,0.00810623,0.055822,0.207997
26,0.0743289,0.425096,0.299811,0.0087354,0.0593467,0.214018
27,0.07806,0.431473,0.302326,0.00931698,0.0627671,0.220271
28,0.0818384,0.439321,0.305468,0.00986845,0.0663181,0.226742
29,0.0856892,0.449819,0.306725,0.010388,0.0697061,0.232508
30,0.0891316,0.456097,0.307354,0.010822,0.0729396,0.236413
31,0.0924872,0.462278,0.32181,0.0111433,0.0753389,0.239514
32,0.0955498,0.468361,0.324324,0.0113944,0.0771517,0.240719
33,0.0983322,0.47307,0.329353,0.011612,0.0785148,0.24123
34,0.100846,0.477877,0.332495,0.011823,0.0797441,0.241339
35,0.103404,0.481899,0.332495,0.0119317,0.0808656,0.24157
36,0.105898,0.485824,0.333124,0.0119841,0.0818387,0.241655
37,0.108323,0.491318,0.333124,0.0120988,0.0827811,0.241959
38,0.111131,0.496223,0.336895,0.0122371,0.08367,0.242422
39,0.113855,0.50054,0.338781,0.0124045,0.0849037,0.243395
40,0.116974,0.503777,0.341295,0.0126197,0.0865145,0.244794
41,0.120277,0.508094,0.342552,0.0129158,0.0888647,0.247227
42,0.123749,0.512214,0.345695,0.0133079,0.0919436,0.250779
43,0.127652,0.51555,0.350094,0.0137834,0.0950387,0.25545
44,0.131839,0.517806,0.357008,0.0143316,0.0985227,0.261349
45,0.136414,0.522515,0.358894,0.0149684,0.102735,0.269998
46,0.14142,0.526145,0.375236,0.0157167,0.107532,0.278635
47,0.146828,0.532032,0.379635,0.0167664,0.112942,0.287198
48,0.152116,0.536545,0.382778,0.0179379,0.118944,0.297684
49,0.157111,0.540567,0.389063,0.0189423,0.124434,0.305506
50,0.16187,0.544688,0.395977,0.0198809,0.12921,0.314239
51,0.166216,0.549102,0.39912,0.0207501,0.133639,0.321733
52,0.170491,0.551555,0.401634,0.0215531,0.137807,0.328277
53,0.174408,0.554204,0.40792,0.022284,0.142163,0.333264
54,0.177946,0.557147,0.413576,0.0228916,0.145958,0.336646
55,0.18121,0.560777,0.413576,0.023342,0.148826,0.33948
56,0.184168,0.565192,0.416719,0.0236782,0.150808,0.341013
57,0.186989,0.567841,0.418605,0.0239552,0.152334,0.341329
58,0.18969,0.569803,0.418605,0.024218,0.153711,0.341451
59,0.192149,0.572844,0.421119,0.024355,0.154991,0.341682
60,0.194425,0.574806,0.424261,0.0244264,0.156286,0.341865
61,0.197025,0.580496,0.427404,0.0245789,0.157421,0.341998
62,0.19958,0.583243,0.428661,0.0247758,0.158611,0.342266
63,0.202231,0.586383,0.432432,0.025004,0.160124,0.342655
64,0.205106,0.588247,0.436832,0.0252965,0.162008,0.344224
65,0.208148,0.591975,0.439346,0.0256873,0.164698,0.347107
66,0.211384,0.596978,0.441232,0.0261957,0.168065,0.349893
67,0.214361,0.600118,0.445003,0.0267963,0.171648,0.353895
68,0.217592,0.604631,0.458831,0.0274846,0.175821,0.359843
69,0.220829,0.610125,0.465745,0.0282668,0.180483,0.368285
70,0.224286,0.614441,0.468259,0.0291674,0.185807,0.375779
71,0.228047,0.617188,0.47203,0.0304145,0.191705,0.384829
72,0.231943,0.620916,0.478316,0.0318033,0.197679,0.393064
73,0.235435,0.622977,0.478316,0.0330437,0.203512,0.400375
74,0.238709,0.624939,0.481458,0.034186,0.208703,0.409072
75,0.24186,0.628274,0.482715,0.0352375,0.21356,0.414376
76,0.244797,0.630923,0.487115,0.0362066,0.217952,0.419059
77,0.247684,0.636123,0.488372,0.0370562,0.222169,0.422988
78,0.250518,0.637594,0.488372,0.037752,0.225822,0.426066
79,0.253255,0.639851,0.490258,0.0382558,0.228556,0.427075
80,0.255756,0.641813,0.491515,0.0386218,0.23051,0.427696
81,0.257975,0.644462,0.494029,0.0389186,0.232076,0.428231
82,0.260076,0.647013,0.494657,0.0391832,0.233423,0.428486
83,0.262063,0.648288,0.497172,0.0393182,0.234592,0.428839
84,0.263876,0.65025,0.497172,0.0393916,0.235621,0.428936
85,0.265966,0.652409,0.499057,0.0395446,0.236672,0.429009
86,0.26798,0.655254,0.5022,0.0397541,0.237693,0.429204
87,0.270132,0.657706,0.503457,0.0400122,0.238981,0.430019
88,0.272284,0.661925,0.503457,0.0403334,0.240739,0.431235
89,0.274633,0.663593,0.503457,0.0407439,0.243081,0.432488
90,0.27702,0.666732,0.507857,0.0412589,0.246066,0.435006
91,0.279544,0.66889,0.508485,0.0418819,0.249217,0.437768
92,0.282321,0.671343,0.510999,0.0425807,0.25266,0.440955
93,0.284974,0.673894,0.512885,0.0433594,0.256455,0.443436
94,0.287851,0.67615,0.512885,0.0442539,0.260989,0.447657
95,0.290922,0.680075,0.527341,0.045435,0.265861,0.451416
96,0.29405,0.683214,0.533627,0.0467689,0.270853,0.455771
97,0.296966,0.686059,0.54494,0.0479856,0.275511,0.460515
98,0.299805,0.688021,0.546197,0.0491099,0.279433,0.46369
99,0.302586,0.69018,0.550597,0.0501285,0.283268,0.466865
100,0.305197,0.692044,0.560025,0.0510576,0.287025,0.469468
101,0.307865,0.694791,0.561282,0.0518441,0.290588,0.47229
102,0.310301,0.696262,0.569453,0.0524629,0.293526,0.473968
103,0.312464,0.698224,0.573853,0.0528994,0.29577,0.475209
104,0.314714,0.699598,0.573853,0.0532201,0.297599,0.475732
105,0.316802,0.701462,0.573853,0.0534855,0.298997,0.475951
106,0.318849,0.704111,0.573853,0.0537117,0.300196,0.476109
107,0.320775,0.706367,0.578881,0.0538243,0.301301,0.476389
108,0.322796,0.709114,0.578881,0.0538805,0.302338,0.476572
109,0.324721,0.710586,0.580767,0.0540231,0.303153,0.476718
110,0.326915,0.712548,0.582652,0.0542274,0.303924,0.476949
111,0.329059,0.715197,0.583281,0.0544976,0.304861,0.477533
112,0.331346,0.717257,0.587052,0.0548378,0.306065,0.478141
113,0.333682,0.719808,0.590195,0.0552899,0.307923,0.479661
114,0.336442,0.722457,0.593966,0.0558539,0.310214,0.481644
115,0.339256,0.724909,0.595852,0.0564882,0.312767,0.483371
116,0.342323,0.72746,0.59648,0.0571914,0.315487,0.485902
117,0.345437,0.729324,0.597737,0.0579896,0.318633,0.488748
118,0.348779,0.730992,0.605908,0.0588986,0.322459,0.491485
119,0.352567,0.732758,0.608422,0.0600409,0.326725,0.495633
120,0.356264,0.735799,0.611565,0.0612496,0.331105,0.499282
121,0.359855,0.736976,0.615965,0.0622992,0.335146,0.502372
122,0.363499,0.738154,0.619107,0.0632904,0.338979,0.505596
123,0.366851,0.74041,0.619736,0.0642259,0.34267,0.508089
124,0.370064,0.741685,0.620365,0.0651135,0.346363,0.509841
125,0.373065,0.743942,0.623507,0.0659187,0.349777,0.511994
126,0.375872,0.745119,0.626021,0.0665662,0.35283,0.513843
127,0.378473,0.746296,0.627907,0.0670678,0.355105,0.514682
128,0.381052,0.747278,0.628536,0.0674702,0.356858,0.514889
129,0.383609,0.748651,0.632307,0.0678114,0.358325,0.515193
130,0.386143,0.750907,0.632935,0.0681066,0.359774,0.515254
131,0.388688,0.752085,0.633564,0.0682452,0.36119,0.515388
132,0.39135,0.753949,0.636078,0.0683456,0.362706,0.515582
133,0.394139,0.755617,0.636706,0.0685612,0.364236,0.515887
134,0.397003,0.757971,0.638592,0.0688077,0.365756,0.516361
135,0.400336,0.760522,0.641735,0.0691241,0.367638,0.517188
136,0.403776,0.761895,0.641735,0.0695672,0.370208,0.518952
137,0.407606,0.763563,0.641735,0.0702128,0.373902,0.521129
138,0.411799,0.765329,0.642363,0.0710738,0.378256,0.524706
139,0.416,0.766997,0.644249,0.0720933,0.382712,0.528793
140,0.420488,0.768959,0.646763,0.0732949,0.387441,0.532929
141,0.425103,0.771216,0.64802,0.0747209,0.39269,0.538196
142,0.430184,0.772589,0.648649,0.0763728,0.398566,0.54356
143,0.435403,0.774845,0.653048,0.0785547,0.405164,0.551516
144,0.440506,0.776415,0.655563,0.0807774,0.41187,0.558206
145,0.445226,0.777494,0.65682,0.0825082,0.418107,0.564471
146,0.449732,0.779358,0.658077,0.0841342,0.423815,0.569859
147,0.453897,0.781124,0.661219,0.0856428,0.42895,0.573934
148,0.458049,0.782596,0.661848,0.0870312,0.434039,0.577851
149,0.462094,0.784656,0.670019,0.088295,0.43873,0.581221
150,0.46578,0.786324,0.671276,0.0893287,0.442887,0.58296
151,0.469343,0.787305,0.672533,0.0901363,0.446096,0.583873
152,0.472679,0.78858,0.67379,0.0908098,0.448629,0.584335
153,0.475857,0.789365,0.675676,0.0913849,0.450627,0.584529
154,0.479063,0.790739,0.676304,0.0919185,0.452548,0.584529
155,0.482151,0.792308,0.676304,0.0921761,0.454561,0.584797
156,0.485234,0.792995,0.68259,0.0923582,0.456645,0.585028
157,0.488379,0.794369,0.684475,0.0927468,0.458687,0.585272
158,0.491713,0.797116,0.685104,0.0931895,0.460826,0.585709
159,0.49547,0.797802,0.685104,0.0937407,0.46345,0.586987
160,0.499597,0.799274,0.685104,0.094476,0.467015,0.588896
161,0.503931,0.800549,0.688246,0.0955204,0.471618,0.592254
162,0.508223,0.80261,0.690761,0.0969079,0.477034,0.595806
163,0.512871,0.805455,0.694532,0.0985708,0.482865,0.599759
164,0.517941,0.807221,0.707102,0.100524,0.488888,0.606158
165,0.522987,0.810066,0.712759,0.102817,0.495398,0.613395
166,0.528681,0.811734,0.714016,0.10547,0.502739,0.620925
167,0.534501,0.81399,0.718416,0.109027,0.510771,0.630279
168,0.539866,0.815363,0.719673,0.112734,0.5187,0.638356
169,0.544933,0.816933,0.722187,0.115723,0.52603,0.644974
170,0.549908,0.820465,0.722187,0.118477,0.532482,0.651676
171,0.554382,0.821544,0.728473,0.120992,0.538626,0.656359
172,0.55876,0.823212,0.733501,0.123274,0.544448,0.66131
173,0.562937,0.82537,0.734758,0.125324,0.549788,0.664947
174,0.566708,0.826057,0.736015,0.126966,0.554365,0.667392
175,0.570384,0.827921,0.737272,0.128196,0.558181,0.668548
176,0.573664,0.828608,0.737901,0.129165,0.561079,0.669059
177,0.576658,0.829687,0.738529,0.129983,0.563377,0.669168
178,0.579597,0.830374,0.738529,0.130742,0.565508,0.669266
179,0.582345,0.83057,0.738529,0.131104,0.567548,0.669387
180,0.584996,0.830668,0.738529,0.131366,0.569685,0.669424
181,0.587769,0.831159,0.743558,0.131922,0.571567,0.669752
182,0.590765,0.832238,0.746072,0.132586,0.573488,0.670056
183,0.594065,0.832826,0.7467,0.133395,0.575707,0.670482
184,0.597247,0.833513,0.7467,0.134433,0.578518,0.671334
185,0.600645,0.834789,0.7467,0.135843,0.582318,0.673876
186,0.604219,0.836358,0.7467,0.137666,0.586654,0.676078
187,0.607849,0.83783,0.748586,0.139813,0.591223,0.679496
188,0.611638,0.838713,0.750471,0.142294,0.59585,0.684106
189,0.615476,0.840283,0.750471,0.145134,0.600959,0.689422
190,0.619732,0.841656,0.750471,0.148367,0.606395,0.694616
191,0.623916,0.84303,0.7511,0.152704,0.612424,0.700735
192,0.627962,0.845678,0.751728,0.157304,0.618376,0.707084
193,0.63212,0.846758,0.753614,0.161104,0.623956,0.71285
194,0.635812,0.847837,0.754871,0.16461,0.628715,0.716378
195,0.639333,0.849505,0.758642,0.167763,0.633205,0.71993
196,0.642719,0.850093,0.759899,0.170622,0.637401,0.723822
197,0.645899,0.850878,0.762414,0.173179,0.641384,0.726474
198,0.6489,0.851663,0.763042,0.175212,0.644722,0.72825
199,0.651614,0.852252,0.763671,0.176721,0.647444,0.729187
200,0.654196,0.853429,0.764928,0.177863,0.64945,0.729734
201,0.656541,0.854508,0.764928,0.17882,0.651056,0.729953
202,0.658721,0.855195,0.766813,0.179706,0.652529,0.730063
203,0.660772,0.856863,0.768699,0.180129,0.654003,0.730172
204,0.663007,0.857157,0.769327,0.180417,0.655476,0.73033
205,0.66505,0.858138,0.771213,0.181034,0.656799,0.730367
206,0.667102,0.858236,0.771213,0.181799,0.658095,0.730403
207,0.669172,0.858825,0.771213,0.182727,0.659653,0.730562
208,0.671338,0.859217,0.771842,0.18389,0.661625,0.731133
209,0.673845,0.859806,0.773099,0.185441,0.664144,0.732216
210,0.676315,0.861081,0.774984,0.187457,0.667025,0.733955
211,0.678835,0.862553,0.777498,0.189804,0.670104,0.736546
212,0.681249,0.863632,0.78127,0.192472,0.673068,0.739064
213,0.683928,0.864024,0.781898,0.195483,0.676265,0.742251
214,0.68664,0.864515,0.785041,0.198859,0.67989,0.746679
215,0.689476,0.865496,0.785669,0.203312,0.683837,0.750158
216,0.692278,0.866771,0.791955,0.208095,0.687741,0.753929
217,0.695077,0.867262,0.795726,0.212143,0.691198,0.757359
218,0.697633,0.869028,0.803268,0.215825,0.694209,0.760011
219,0.699857,0.870009,0.803268,0.219115,0.697134,0.762286
220,0.701962,0.870696,0.803268,0.222088,0.699868,0.764354
221,0.704077,0.870794,0.803897,0.224755,0.702488,0.766118
222,0.706075,0.871284,0.804525,0.226853,0.704676,0.767444
223,0.707998,0.872069,0.804525,0.22841,0.706422,0.768186
224,0.70967,0.87305,0.805154,0.229577,0.707759,0.768636
225,0.711296,0.873639,0.817096,0.230532,0.708772,0.768745
226,0.712729,0.87462,0.818353,0.231386,0.709745,0.768867
227,0.714128,0.875895,0.818982,0.231809,0.710752,0.768952
228,0.715559,0.876876,0.818982,0.232073,0.711797,0.769025
229,0.716969,0.877661,0.818982,0.232647,0.712706,0.769098
230,0.718427,0.878054,0.818982,0.233396,0.713635,0.769195
231,0.719937,0.878544,0.81961,0.234306,0.714694,0.769511
232,0.72155,0.879035,0.81961,0.235419,0.716066,0.770266
233,0.723066,0.879231,0.820867,0.236849,0.717871,0.771519
234,0.724666,0.880016,0.820867,0.238671,0.720022,0.773246
235,0.726323,0.880212,0.822124,0.240823,0.722255,0.774949
236,0.727955,0.880506,0.822753,0.243274,0.724583,0.77743
237,0.729662,0.881095,0.822753,0.24601,0.727038,0.779571
238,0.7315,0.881978,0.823382,0.249089,0.729781,0.782296
239,0.733263,0.883155,0.823382,0.253048,0.732688,0.785045
240,0.735017,0.884529,0.823382,0.25738,0.735581,0.78839
241,0.736721,0.885313,0.825896,0.261199,0.738163,0.791602
242,0.738321,0.886098,0.829667,0.264637,0.740534,0.79401
243,0.73983,0.887177,0.829667,0.267679,0.742588,0.796395
244,0.741169,0.88757,0.830295,0.270389,0.744575,0.798195
245,0.742596,0.888257,0.830295,0.272755,0.7465,0.799679
246,0.743917,0.888747,0.830295,0.274598,0.74814,0.800628
247,0.745163,0.889532,0.831552,0.275927,0.749368,0.801491
248,0.746339,0.890611,0.832181,0.276913,0.750311,0.801601
249,0.747372,0.891004,0.834067,0.277703,0.751057,0.80171
250,0.748369,0.891592,0.835952,0.278372,0.751702,0.801771
251,0.749413,0.89277,0.835952,0.27872,0.752343,0.801783
252,0.750526,0.893358,0.835952,0.278915,0.753042,0.801905
253,0.751634,0.894241,0.835952,0.279357,0.753673,0.802039
254,0.752751,0.894535,0.835952,0.280007,0.754364,0.802343
255,0.753947,0.894732,0.835952,0.28082,0.755164,0.802635
256,0.755228,0.896399,0.838466,0.281822,0.756187,0.803243
257,0.756609,0.896596,0.843495,0.2831,0.757542,0.804581
258,0.757948,0.897479,0.844123,0.2847,0.759045,0.80587
259,0.759356,0.897675,0.844123,0.286547,0.760661,0.807853
260,0.760778,0.898067,0.846009,0.2886,0.762347,0.809544
261,0.762262,0.899245,0.847266,0.290908,0.764237,0.811855
262,0.76378,0.899931,0.848523,0.293484,0.766234,0.814191
263,0.765244,0.900618,0.849151,0.296609,0.768435,0.817195
264,0.766648,0.902384,0.852294,0.299942,0.770667,0.819799
265,0.768197,0.903757,0.856065,0.302958,0.772686,0.822402
266,0.769582,0.905523,0.856065,0.305687,0.774563,0.824336
267,0.770789,0.906701,0.857951,0.308138,0.776346,0.826014
268,0.772052,0.906799,0.857951,0.310359,0.777955,0.827158
269,0.773206,0.908074,0.857951,0.31232,0.779485,0.828289
270,0.77428,0.909055,0.85858,0.313857,0.780796,0.828764
271,0.775337,0.910233,0.862351,0.314991,0.781784,0.828995
272,0.776399,0.9119,0.862979,0.315887,0.782512,0.829043
273,0.777437,0.912195,0.864236,0.316612,0.783169,0.82908
274,0.778416,0.912587,0.864865,0.317196,0.783807,0.829116
275,0.77943,0.912979,0.864865,0.317478,0.784475,0.82925
276,0.780564,0.91347,0.864865,0.31768,0.785155,0.829287
277,0.781698,0.913862,0.864865,0.318121,0.785796,0.829335
278,0.782849,0.914451,0.865493,0.318702,0.786431,0.829408
279,0.784106,0.914745,0.868008,0.319437,0.787158,0.829725
280,0.785252,0.915334,0.868636,0.3204,0.7882,0.830138
281,0.786601,0.916609,0.868636,0.32172,0.789548,0.830892
282,0.787889,0.917492,0.868636,0.323397,0.791062,0.831829
283,0.789368,0.917689,0.869893,0.325329,0.792715,0.833143
284,0.7908,0.918375,0.869893,0.327528,0.794344,0.835016
285,0.792164,0.918572,0.870522,0.330026,0.796123,0.836658
286,0.793744,0.919356,0.870522,0.332834,0.798091,0.838872
287,0.795311,0.919945,0.870522,0.336256,0.800149,0.841354
288,0.796851,0.921024,0.872407,0.339698,0.802156,0.843373
289,0.798344,0.921319,0.873036,0.342535,0.804032,0.845635
290,0.799713,0.921613,0.874921,0.34514,0.805728,0.847278
291,0.80099,0.922398,0.876807,0.347536,0.807227,0.848543
292,0.802214,0.922398,0.876807,0.349756,0.808646,0.849638
293,0.803379,0.922986,0.876807,0.351753,0.810013,0.850744
294,0.804538,0.923771,0.876807,0.35336,0.811122,0.851353
295,0.805695,0.924066,0.877436,0.354612,0.812023,0.851645
296,0.806722,0.924066,0.877436,0.355647,0.812692,0.851669
297,0.807762,0.92436,0.879321,0.356519,0.813317,0.851669
298,0.808768,0.924752,0.879321,0.357267,0.813939,0.851669
299,0.809801,0.925145,0.879321,0.357626,0.814635,0.851718
300,0.811016,0.925341,0.879321,0.357935,0.815433,0.851742
301,0.812253,0.925831,0.879321,0.358575,0.816171,0.851961
302,0.81353,0.92642,0.87995,0.359344,0.816992,0.852119
303,0.814786,0.926813,0.881835,0.360302,0.817923,0.852423
304,0.816225,0.92799,0.881835,0.361595,0.819227,0.853056
305,0.817738,0.928382,0.881835,0.363458,0.821005,0.854175
306,0.819233,0.929461,0.881835,0.365882,0.823001,0.85572
307,0.820866,0.929952,0.881835,0.368722,0.825041,0.857751
308,0.822566,0.930148,0.883721,0.371988,0.827091,0.860026
309,0.824232,0.930442,0.884978,0.375782,0.829237,0.862288
310,0.825903,0.930541,0.884978,0.380073,0.831655,0.865244
311,0.827648,0.930835,0.885607,0.385381,0.834288,0.868614
312,0.829372,0.931227,0.888121,0.390589,0.836853,0.871764
313,0.831051,0.932405,0.891263,0.394673,0.839173,0.873978
314,0.83252,0.932699,0.89252,0.398436,0.841218,0.876253
315,0.834017,0.932895,0.893777,0.401864,0.843055,0.877725
316,0.835435,0.933091,0.893777,0.405002,0.844755,0.879343
317,0.836749,0.933484,0.894406,0.407793,0.846428,0.880498
318,0.838114,0.933974,0.894406,0.410043,0.847849,0.881252
319,0.839332,0.934171,0.895663,0.411799,0.848901,0.881593
320,0.840506,0.935152,0.900063,0.413229,0.84975,0.881654
321,0.84175,0.935446,0.901948,0.414438,0.850435,0.881654
322,0.842915,0.935936,0.902577,0.4155,0.851127,0.881654
323,0.844072,0.936329,0.903206,0.416017,0.851901,0.881666
324,0.84522,0.936917,0.903206,0.416488,0.85274,0.881703
325,0.846475,0.937408,0.905091,0.417443,0.853566,0.881812
326,0.847707,0.938291,0.905091,0.418555,0.85449,0.882031
327,0.849069,0.93888,0.908862,0.41992,0.855582,0.882274
328,0.850578,0.939664,0.908862,0.421719,0.857096,0.88298
329,0.852034,0.940155,0.909491,0.424247,0.858985,0.884525
330,0.853518,0.940744,0.909491,0.427553,0.861032,0.885838
331,0.855106,0.941528,0.910748,0.431455,0.863194,0.888235
332,0.856668,0.941627,0.913262,0.435943,0.865431,0.890728
333,0.858398,0.942902,0.913891,0.441123,0.867844,0.892991
334,0.86015,0.943687,0.913891,0.446988,0.870455,0.895509
335,0.861921,0.944079,0.914519,0.454424,0.873177,0.898587
336,0.863963,0.945551,0.914519,0.461899,0.875814,0.901348
337,0.865743,0.945649,0.917033,0.467813,0.878148,0.904
338,0.867365,0.946238,0.917033,0.473116,0.880256,0.906299
339,0.868885,0.946532,0.917662,0.477814,0.882069,0.908026
340,0.870262,0.946532,0.917662,0.482005,0.883854,0.909352
341,0.871622,0.947317,0.917662,0.485642,0.88547,0.910507
342,0.872922,0.948102,0.917662,0.48846,0.886781,0.911201
343,0.874187,0.948886,0.917662,0.490562,0.887801,0.91131
344,0.875433,0.950162,0.918919,0.492219,0.888551,0.911481
345,0.876496,0.95026,0.918919,0.493594,0.889204,0.911541
346,0.877485,0.950554,0.919547,0.494833,0.889831,0.911566
347,0.878501,0.950751,0.923319,0.495434,0.890475,0.911614
348,0.879568,0.950849,0.923319,0.495959,0.891158,0.911687
349,0.880586,0.951437,0.923947,0.497055,0.891757,0.911797
350,0.881689,0.951732,0.923947,0.498393,0.892397,0.912052
351,0.88291,0.951928,0.923947,0.500014,0.893218,0.912247
352,0.884139,0.952222,0.925204,0.50205,0.894275,0.912721
353,0.885371,0.953007,0.925204,0.504813,0.895703,0.913804
354,0.88667,0.953596,0.925204,0.508338,0.897208,0.915118
355,0.887989,0.954184,0.925204,0.512436,0.898754,0.916444
356,0.889331,0.954577,0.925204,0.517012,0.900325,0.918037
357,0.89069,0.955165,0.925204,0.522138,0.901978,0.919996
358,0.892163,0.956441,0.925204,0.527888,0.903845,0.922003
359,0.893657,0.957618,0.930861,0.535265,0.905823,0.924411
360,0.895255,0.957912,0.933375,0.542825,0.907751,0.926759
361,0.89664,0.958599,0.935889,0.548924,0.909487,0.928401
362,0.897959,0.959188,0.936518,0.554391,0.910945,0.929715
363,0.899093,0.959384,0.936518,0.559162,0.912279,0.930846
364,0.900311,0.959973,0.936518,0.563406,0.913523,0.93205
365,0.901498,0.960757,0.936518,0.567097,0.914624,0.932926
366,0.902597,0.961052,0.936518,0.569924,0.915609,0.933839
367,0.903653,0.961248,0.936518,0.571948,0.916349,0.934045
368,0.904678,0.962229,0.939032,0.573511,0.916892,0.934179
369,0.905538,0.96321,0.939032,0.574804,0.91737,0.934191
370,0.906338,0.963504,0.939032,0.575986,0.917819,0.934264
371,0.907114,0.963799,0.939032,0.576536,0.918291,0.934313
372,0.907943,0.964093,0.939032,0.577013,0.918762,0.934313
373,0.908742,0.96478,0.939661,0.578023,0.919206,0.934374
374,0.909522,0.965172,0.939661,0.579247,0.919624,0.934422
375,0.91032,0.96527,0.939661,0.580733,0.920177,0.93452
376,0.911253,0.96527,0.939661,0.582568,0.920949,0.935018
377,0.912202,0.965565,0.941546,0.585009,0.921887,0.935408
378,0.912999,0.965761,0.945946,0.588136,0.922946,0.935992
379,0.913887,0.966055,0.947203,0.591749,0.92393,0.936819
380,0.914754,0.966644,0.947203,0.595762,0.925011,0.937768
381,0.915747,0.967232,0.947203,0.60022,0.926131,0.939069
382,0.916693,0.968115,0.947203,0.605146,0.927353,0.940286
383,0.917691,0.9689,0.947832,0.611408,0.928634,0.942037
384,0.918872,0.969489,0.94846,0.617922,0.929877,0.943448
385,0.919851,0.969783,0.950346,0.623286,0.930922,0.945066
386,0.920678,0.970274,0.950346,0.628084,0.931832,0.945808
387,0.92146,0.970568,0.950346,0.632243,0.93267,0.946866
388,0.92224,0.971157,0.950346,0.635956,0.933444,0.947754
389,0.922996,0.971451,0.950346,0.639205,0.934171,0.948375
390,0.923689,0.97204,0.950974,0.641669,0.934726,0.948606
391,0.924323,0.97204,0.951603,0.643421,0.935173,0.948667
392,0.925003,0.972138,0.953488,0.644756,0.935476,0.948825
393,0.925517,0.972628,0.954745,0.645841,0.935741,0.948874
394,0.926063,0.972923,0.954745,0.646784,0.936014,0.94891
395,0.92656,0.973021,0.954745,0.647234,0.936322,0.94891
396,0.927075,0.973217,0.954745,0.647602,0.936631,0.948922
397,0.927607,0.973609,0.954745,0.648415,0.93694,0.949032
398,0.928107,0.973904,0.955374,0.649459,0.937236,0.949178
399,0.928652,0.9741,0.955374,0.65073,0.937587,0.949226
400,0.929303,0.974394,0.956631,0.652258,0.938104,0.949384
401,0.92988,0.974689,0.956631,0.65429,0.938773,0.949822
402,0.930397,0.975081,0.956631,0.656894,0.939486,0.950479
403,0.930977,0.975473,0.956631,0.659929,0.940176,0.951246
404,0.931553,0.975768,0.956631,0.663306,0.940842,0.952158
405,0.932184,0.976356,0.957888,0.667088,0.941645,0.953228
406,0.932896,0.976847,0.957888,0.67128,0.942497,0.954335
407,0.933672,0.977043,0.959774,0.676467,0.94337,0.955527
408,0.934351,0.977239,0.959774,0.681852,0.94426,0.956732
409,0.934989,0.977632,0.962288,0.686367,0.944986,0.957389
410,0.93553,0.97822,0.962916,0.690391,0.945677,0.958301
411,0.936068,0.979005,0.962916,0.693869,0.946321,0.958836
412,0.936632,0.979005,0.962916,0.696944,0.946941,0.959359
413,0.937174,0.979496,0.962916,0.699608,0.947499,0.959542
414,0.937681,0.979986,0.962916,0.701622,0.94794,0.959712
415,0.938194,0.979986,0.962916,0.703052,0.948291,0.959773
416,0.938613,0.980182,0.962916,0.704118,0.948544,0.959846
417,0.938972,0.980281,0.962916,0.704978,0.948753,0.959846
418,0.939353,0.980477,0.962916,0.705706,0.948966,0.959919
419,0.939773,0.981164,0.962916,0.706056,0.949157,0.959919
420,0.940203,0.981164,0.962916,0.706352,0.949352,0.959919
421,0.940595,0.981654,0.962916,0.706989,0.949526,0.959955
422,0.941004,0.98185,0.962916,0.707818,0.949714,0.959967
423,0.94144,0.98185,0.963545,0.708833,0.950002,0.960004
424,0.941887,0.98185,0.964802,0.710083,0.950353,0.96015
425,0.942368,0.982145,0.964802,0.7117,0.950768,0.960636
426,0.942823,0.982439,0.964802,0.713775,0.951225,0.961184
427,0.943309,0.982439,0.964802,0.716192,0.95167,0.96195
428,0.94388,0.982831,0.968573,0.718889,0.952172,0.96268
429,0.944406,0.983028,0.968573,0.721897,0.952724,0.963605
430,0.944922,0.983028,0.968573,0.725205,0.953325,0.964444
431,0.94544,0.98342,0.969202,0.729286,0.954004,0.965393
432,0.946058,0.983616,0.970459,0.733524,0.954661,0.966147
433,0.946611,0.983616,0.971087,0.737143,0.955219,0.966816
434,0.947106,0.98499,0.971087,0.740319,0.955755,0.967497
435,0.94758,0.985578,0.971087,0.743096,0.956276,0.967862
436,0.948018,0.985578,0.971087,0.745515,0.956765,0.968117
437,0.948451,0.985873,0.971087,0.747601,0.957227,0.968361
438,0.948827,0.986265,0.971087,0.749179,0.957583,0.968531
439,0.949179,0.986658,0.972973,0.750292,0.957886,0.968604
440,0.949586,0.986658,0.972973,0.751129,0.958073,0.968604
441,0.949966,0.986658,0.972973,0.751813,0.958236,0.968628
442,0.950322,0.986854,0.973602,0.752377,0.958399,0.968628
443,0.950676,0.987148,0.97423,0.752639,0.958598,0.968628
444,0.950994,0.987246,0.97423,0.752876,0.958771,0.968628
445,0.951315,0.987246,0.97423,0.753391,0.958897,0.968628
446,0.951664,0.987344,0.97423,0.754086,0.959044,0.968628
447,0.952038,0.987442,0.974859,0.754958,0.959205,0.968689
448,0.952415,0.98754,0.974859,0.75606,0.959459,0.968847
449,0.952789,0.987639,0.974859,0.757551,0.959798,0.969443
450,0.953179,0.987639,0.975487,0.759442,0.96021,0.969735
451,0.953622,0.987737,0.975487,0.761575,0.960628,0.970149
452,0.954068,0.988031,0.975487,0.763927,0.961049,0.970696
453,0.954525,0.988031,0.975487,0.766544,0.961505,0.971682
454,0.955007,0.988031,0.976744,0.769416,0.962078,0.972533
455,0.955564,0.988129,0.977373,0.772807,0.962674,0.97347
456,0.956129,0.988816,0.978001,0.776177,0.963294,0.973956
457,0.956562,0.98911,0.978001,0.779006,0.963823,0.974674
458,0.95701,0.98911,0.978001,0.78154,0.964294,0.974905
459,0.957502,0.98911,0.978001,0.783827,0.964737,0.975392
460,0.957898,0.989306,0.979258,0.785877,0.965154,0.97555
461,0.958287,0.989306,0.979258,0.787686,0.965586,0.975623
462,0.958665,0.989306,0.980515,0.789071,0.965947,0.975781
463,0.959061,0.989306,0.980515,0.790102,0.966205,0.975805
464,0.959443,0.989404,0.980515,0.790913,0.966384,0.975805
465,0.959828,0.989404,0.980515,0.791577,0.966532,0.975805
466,0.960127,0.989404,0.981144,0.792096,0.966682,0.975805
467,0.960485,0.989404,0.981144,0.792336,0.966878,0.975805
468,0.960826,0.989404,0.981144,0.792613,0.967069,0.975805
469,0.96116,0.989404,0.981144,0.793194,0.967223,0.975805
470,0.961562,0.989404,0.981144,0.793905,0.96741,0.97583
471,0.961968,0.989404,0.981144,0.79477,0.96763,0.975866
472,0.962368,0.989404,0.981144,0.795926,0.967928,0.97617
473,0.962752,0.989503,0.982401,0.797594,0.968359,0.976632
474,0.963167,0.989797,0.982401,0.799762,0.968844,0.976839
475,0.963676,0.989797,0.983658,0.802287,0.969307,0.977362
476,0.964183,0.989993,0.983658,0.805127,0.96983,0.977922
477,0.964635,0.990386,0.983658,0.808376,0.970391,0.978421
478,0.965119,0.990484,0.984287,0.811956,0.971057,0.979199
479,0.965659,0.990582,0.984287,0.816209,0.971816,0.980099
480,0.966206,0.99068,0.986172,0.820307,0.972545,0.98061
481,0.96662,0.990778,0.986172,0.823571,0.973107,0.981279
482,0.967075,0.990778,0.986172,0.82646,0.973603,0.981814
483,0.967568,0.990876,0.986172,0.829039,0.974094,0.982106
484,0.968031,0.990876,0.986172,0.831338,0.974556,0.982374
485,0.968524,0.991072,0.986801,0.833328,0.975054,0.982532
486,0.968976,0.991072,0.986801,0.83486,0.975457,0.982581
487,0.969419,0.991072,0.986801,0.836002,0.975747,0.982617
488,0.969941,0.991269,0.986801,0.836921,0.97592,0.982654
489,0.970329,0.991269,0.986801,0.837673,0.976097,0.982654
490,0.970666,0.991367,0.986801,0.838278,0.976279,0.982654
491,0.971113,0.991661,0.987429,0.838555,0.9765,0.982678
492,0.971518,0.991661,0.987429,0.8389,0.976702,0.98269
493,0.971931,0.991661,0.987429,0.839609,0.976894,0.982727
494,0.972303,0.992053,0.987429,0.840434,0.977072,0.982788
495,0.972682,0.992151,0.987429,0.841429,0.97731,0.982921
496,0.973076,0.99225,0.988058,0.84272,0.977676,0.98314
497,0.973475,0.99225,0.988058,0.844504,0.978134,0.983335
498,0.973921,0.99225,0.988058,0.846835,0.978678,0.984004
499,0.974393,0.992838,0.988058,0.849574,0.979197,0.9846
500,0.974874,0.992838,0.988058,0.852676,0.979728,0.985342
501,0.97533,0.992838,0.988058,0.856185,0.980305,0.985987
502,0.975762,0.992838,0.988058,0.860093,0.980951,0.986972
503,0.976253,0.992936,0.988686,0.864914,0.981636,0.987398
504,0.976875,0.993133,0.988686,0.869679,0.982339,0.987884
505,0.977425,0.993133,0.988686,0.873429,0.982908,0.988383
506,0.978007,0.993133,0.988686,0.876719,0.98344,0.988906
507,0.978483,0.993133,0.988686,0.879605,0.983948,0.989064
508,0.978912,0.993231,0.988686,0.882096,0.984432,0.989235
509,0.979323,0.993231,0.988686,0.884195,0.984925,0.989344
510,0.979701,0.993231,0.988686,0.885779,0.985289,0.989454
511,0.980154,0.993329,0.988686,0.886913,0.985569,0.989514
512,0.980528,0.994016,0.988686,0.887773,0.985773,0.989514
513,0.980895,0.994114,0.988686,0.8885,0.985912,0.989514
514,0.981201,0.994114,0.989315,0.889117,0.986072,0.989514
515,0.981514,0.994114,0.989315,0.889405,0.986255,0.989527
516,0.981844,0.99431,0.989315,0.889721,0.986413,0.989539
517,0.98216,0.994506,0.989315,0.890391,0.986526,0.989551
518,0.982484,0.994506,0.989315,0.891211,0.986658,0.989551
519,0.98284,0.994506,0.989315,0.892189,0.986826,0.989673
520,0.983224,0.994604,0.989315,0.893408,0.987105,0.989867
521,0.983572,0.994702,0.989943,0.895018,0.987419,0.990196
522,0.983881,0.9948,0.989943,0.897046,0.987752,0.990597
523,0.984258,0.9948,0.989943,0.8994,0.988117,0.990743
524,0.984607,0.994997,0.991201,0.90199,0.988463,0.991254
525,0.984934,0.994997,0.991201,0.904851,0.988831,0.991801
526,0.985326,0.994997,0.991829,0.908023,0.989282,0.992385
527,0.985758,0.994997,0.991829,0.91195,0.9898,0.992726
528,0.986155,0.995095,0.991829,0.915942,0.990306,0.993152
529,0.986572,0.995291,0.992458,0.919205,0.990666,0.993456
530,0.986919,0.995389,0.992458,0.922073,0.991017,0.993808
531,0.987318,0.995389,0.993086,0.924547,0.991345,0.993894
532,0.987673,0.995389,0.993086,0.926705,0.991664,0.993954
533,0.988039,0.995683,0.993086,0.928548,0.991976,0.99404
534,0.988367,0.995781,0.993086,0.929926,0.992241,0.994088
535,0.988716,0.99588,0.993086,0.930879,0.992405,0.9941
536,0.988989,0.996174,0.993715,0.931584,0.992523,0.9941
537,0.989295,0.99637,0.993715,0.932182,0.992614,0.9941
538,0.989557,0.996468,0.993715,0.932685,0.992709,0.9941
539,0.989821,0.996468,0.993715,0.932909,0.992823,0.9941
540,0.990042,0.996566,0.993715,0.933155,0.992933,0.9941
541,0.990268,0.996664,0.994343,0.933674,0.993019,0.9941
542,0.99048,0.996664,0.994343,0.934311,0.993107,0.994137
543,0.990682,0.996664,0.994343,0.935075,0.993223,0.994271
544,0.990891,0.996664,0.994343,0.935997,0.993408,0.994368
545,0.991134,0.996762,0.994972,0.937192,0.993631,0.99449
546,0.99135,0.996861,0.994972,0.938696,0.993857,0.994636
547,0.991588,0.996861,0.994972,0.940442,0.994059,0.994818
548,0.991808,0.996861,0.994972,0.942371,0.994257,0.995183
549,0.992045,0.996861,0.994972,0.944478,0.994503,0.99567
550,0.992323,0.996861,0.994972,0.946807,0.994756,0.995937
551,0.992612,0.997057,0.994972,0.949702,0.995052,0.996168
552,0.992941,0.997057,0.994972,0.952671,0.99532,0.996436
553,0.993206,0.997155,0.994972,0.955135,0.995533,0.99663
554,0.993425,0.997449,0.994972,0.957304,0.995715,0.99674
555,0.993641,0.997547,0.994972,0.959143,0.995884,0.996837
556,0.993816,0.997645,0.994972,0.960757,0.996067,0.997032
557,0.994035,0.997645,0.994972,0.962138,0.996255,0.997032
558,0.994232,0.99794,0.994972,0.963149,0.996402,0.997093
559,0.99441,0.99794,0.9956,0.963844,0.99651,0.997093
560,0.994589,0.99794,0.9956,0.964343,0.996577,0.997117
561,0.994725,0.99794,0.9956,0.964766,0.996638,0.997117
562,0.994845,0.99794,0.996229,0.965123,0.996697,0.997117
563,0.994979,0.998038,0.996229,0.965279,0.996765,0.997117
564,0.995109,0.998038,0.996229,0.96543,0.99683,0.997129
565,0.995276,0.998136,0.996229,0.965765,0.996876,0.997141
566,0.995431,0.998136,0.996229,0.966213,0.996913,0.997166
567,0.995575,0.998136,0.996229,0.966748,0.996971,0.997214
568,0.995708,0.998136,0.996229,0.967378,0.99708,0.997239
569,0.995863,0.998136,0.996229,0.968171,0.997208,0.997336
570,0.996015,0.998136,0.996229,0.969152,0.997328,0.997531
571,0.99616,0.998136,0.996229,0.970291,0.997447,0.997908
572,0.996306,0.998332,0.996857,0.971527,0.997567,0.998066
573,0.996457,0.998332,0.996857,0.972875,0.997699,0.998261
574,0.996624,0.99843,0.997486,0.974361,0.99786,0.998382
575,0.996788,0.998528,0.997486,0.976209,0.998037,0.998589
576,0.996957,0.998528,0.997486,0.978148,0.99819,0.998674
577,0.9971,0.998627,0.997486,0.979809,0.998298,0.998784
578,0.997251,0.998823,0.997486,0.981258,0.998414,0.99882
579,0.997402,0.998823,0.997486,0.982463,0.998533,0.998844
580,0.997534,0.998823,0.997486,0.983512,0.998641,0.998857
581,0.997654,0.998823,0.997486,0.984402,0.998737,0.998857
582,0.997771,0.998823,0.997486,0.985056,0.998817,0.998857
583,0.997931,0.998823,0.997486,0.985483,0.998867,0.998857
584,0.998037,0.998823,0.997486,0.985776,0.998911,0.998857
585,0.99813,0.998823,0.997486,0.986025,0.998952,0.998857
586,0.998188,0.998921,0.997486,0.98624,0.998978,0.998857
587,0.998275,0.999019,0.997486,0.986335,0.999019,0.998857
588,0.998337,0.999019,0.997486,0.986414,0.99905,0.998893
589,0.998386,0.999019,0.997486,0.986589,0.999069,0.99893
590,0.998458,0.999019,0.997486,0.986828,0.999102,0.99893
591,0.998512,0.999019,0.997486,0.987121,0.999137,0.998942
592,0.998565,0.999019,0.998114,0.987456,0.999189,0.999039
593,0.998616,0.999117,0.998114,0.987844,0.999253,0.999136
594,0.998658,0.999117,0.998114,0.988317,0.999319,0.999331
595,0.998707,0.999313,0.998114,0.98886,0.999378,0.99938
596,0.998766,0.999509,0.998743,0.989445,0.999453,0.999513
597,0.998828,0.999509,0.998743,0.990062,0.999519,0.999574
598,0.998902,0.999509,0.998743,0.990736,0.99959,0.999659
599,0.99902,0.999509,0.998743,0.991608,0.999648,0.999793
600,0.999093,0.999509,0.998743,0.992567,0.999712,0.999891
601,0.999171,0.999608,0.998743,0.99342,0.999758,0.999915
602,0.999227,0.999608,0.998743,0.994156,0.999795,0.999976
603,0.999282,0.999608,0.998743,0.994755,0.999838,0.999976
604,0.999319,0.999706,0.998743,0.995271,0.999866,1
605,0.999372,0.999706,0.998743,0.995706,0.999896,
606,0.999418,0.999706,0.998743,0.996012,0.999922,
607,0.999451,0.999706,0.998743,0.996203,0.999947,
608,0.999477,0.999706,0.998743,0.99632,0.99996,
609,0.999498,0.999706,0.998743,0.996428,0.999964,
610,0.999517,0.999706,0.999371,0.996525,0.999971,
611,0.999541,0.999706,0.999371,0.996562,0.999979,
612,0.999558,0.999706,0.999371,0.99658,0.999984,
613,0.999575,0.999706,0.999371,0.996631,0.999989,
614,0.999585,0.999706,0.999371,0.99673,0.999989,
615,0.999597,0.999706,0.999371,0.996857,0.999989,
616,0.999617,0.999706,0.999371,0.99699,0.999989,
617,0.99963,0.999706,0.999371,0.997139,0.999989,
618,0.99965,0.999804,0.999371,0.997295,0.999989,
619,0.99966,0.999804,0.999371,0.997449,0.99999,
620,0.999666,0.999804,0.999371,0.997597,0.99999,
621,0.999673,0.999804,0.999371,0.997739,0.999991,
622,0.999691,0.999804,0.999371,0.997884,0.999991,
623,0.9997,0.999804,0.999371,0.998046,0.999991,
624,0.999719,0.999804,0.999371,0.998247,0.999991,
625,0.99973,0.999804,0.999371,0.998479,0.999992,
626,0.999737,0.999804,0.999371,0.998678,0.999992,
627,0.999743,0.999804,0.999371,0.998837,0.999992,
628,0.999747,0.999804,0.999371,0.998985,0.999993,
629,0.999761,0.999804,0.999371,0.999123,0.999994,
630,0.999802,0.999804,0.999371,0.999218,0.999994,
631,0.999806,0.999804,0.999371,0.999279,0.999996,
632,0.999814,0.999804,0.999371,0.999312,0.999997,
633,0.999823,0.999804,0.999371,0.999344,0.999998,
634,0.999828,0.999804,0.999371,0.999368,0.999998,
635,0.999831,0.999804,0.999371,0.999374,0.999998,
636,0.999833,0.999804,0.999371,0.999375,0.999998,
637,0.999834,0.999804,0.999371,0.99938,0.999999,
638,0.999843,0.999902,0.999371,0.99939,0.999999,
639,0.999847,0.999902,0.999371,0.999407,0.999999,
640,0.999856,0.999902,0.999371,0.999433,1,
641,0.99986,0.999902,0.999371,0.999466,,
642,0.999877,0.999902,0.999371,0.999506,,
643,0.999887,0.999902,1,0.999547,,
644,0.99989,0.999902,,0.999592,,
645,0.999898,0.999902,,0.999638,,
646,0.999915,0.999902,,0.999688,,
647,0.999941,1,,0.999741,,
648,0.999959,,,0.999795,,
649,0.999965,,,0.999845,,
650,0.999966,,,0.999886,,
651,0.999974,,,0.999921,,
652,0.999979,,,0.999949,,
653,0.999993,,,0.999969,,
654,0.999994,,,0.999983,,
655,0.999995,,,0.99999,,
656,1,,,0.999995,,
657,,,,0.999998,,
658,,,,1,,
659,,,,1,,


==> data/csv/topological_distances.csv <==
index,Android,Visual Studio Code,React,Microsoft,Spotify,Trivago
1,0.00805558,0.104974,0.142049,0.000896249,0.00806608,0.0471
2,0.0805078,0.526244,0.648649,0.00647133,0.0531733,0.213884
3,0.277938,0.910134,0.925833,0.0222255,0.191014,0.394621
4,0.550471,0.98754,0.990572,0.0519963,0.407703,0.625803
5,0.763022,0.997449,0.998114,0.0998057,0.61682,0.779121
6,0.884053,0.999706,1,0.169439,0.769816,0.887103
7,0.945182,0.999902,,0.260327,0.86634,0.944507
8,0.973572,1,,0.365894,0.923058,0.974151
9,0.987235,,,0.476074,0.956146,0.988395
10,0.994002,,,0.58128,0.975586,0.994952
11,0.997206,,,0.674713,0.986826,0.998273
12,0.998827,,,0.753131,0.993219,0.999513
13,0.999534,,,0.816385,0.996536,0.999927
14,0.999803,,,0.865967,0.998229,1
15,0.999923,,,0.903684,0.999075,
16,0.999971,,,0.931739,0.99955,
17,0.999996,,,0.952241,0.999806,
18,1,,,0.966994,0.999937,
19,,,,0.977458,0.999991,
20,,,,0.984783,1,
21,,,,0.989877,,
22,,,,0.993373,,
23,,,,0.995732,,
24,,,,0.997298,,
25,,,,0.998321,,
26,,,,0.998976,,
27,,,,0.999387,,
28,,,,0.999643,,
29,,,,0.999806,,
30,,,,0.999901,,
31,,,,0.999952,,
32,,,,0.999977,,
33,,,,0.99999,,
34,,,,0.999996,,
35,,,,0.999999,,
36,,,,1,,
37,,,,1,,
38,,,,1,,
39,,,,1,,

